Revisiting Optimal Resilience of Fast Byzantine Consensus (Extended Version)

It is a common belief that Byzantine fault-tolerant solutions for consensus are significantly slower than their crash fault-tolerant counterparts. Indeed, in PBFT, the most widely known Byzantine fault-tolerant consensus protocol, it takes three message delays to decide a value, in contrast with just two in Paxos. This motivates the search for fast Byzantine consensus algorithms that can produce decisions after just two message delays \emph{in the common case}, e.g., under the assumption that the current leader is correct and not suspected by correct processes. The (optimal) two-step latency comes with the cost of lower resilience: fast Byzantine consensus requires more processes to tolerate the same number of faults. In particular, $5f+1$ processes were claimed to be necessary to tolerate $f$ Byzantine failures. In this paper, we present a fast Byzantine consensus algorithm that relies on just $5f-1$ processes. Moreover, we show that $5f-1$ is the tight lower bound, correcting a mistake in the earlier work. While the difference of just $2$ processes may appear insignificant for large values of $f$, it can be crucial for systems of a smaller scale. In particular, for $f=1$, our algorithm requires only $4$ processes, which is optimal for any (not necessarily fast) partially synchronous Byzantine consensus algorithm.

==> svg-inkscape/generalized-normal-case-example_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'generalized-normal-case-example_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{223.27297807bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67575073)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.64852792){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.56030422){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.47208043){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.38385673){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.29563303){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.20740924){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{generalized-normal-case-example_svg-tex.pdf}}%
    \put(0.08712919,0.11918564){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_7$\end{tabular}}}}%
    \put(0.30458715,0.05558768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MPropose\\\end{tabular}}}}%
    \put(0.78422568,0.05558768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MCommit\end{tabular}}}}%
    \put(0.30458715,0.00856008){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\xHat, v, \sigmaHat, \tauHat)$\end{tabular}}}}%
    \put(0.78904071,0.00856008){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\xHat, v, \comCert)$\end{tabular}}}}%
    \put(0.54908835,0.05558768){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\MAck(\xHat, v)$\end{tabular}}}}%
    \put(0.55390328,0.00856008){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\MAckSig(\sigAck)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{generalized-normal-case-example_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/lower-bound-exec-2_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lower-bound-exec-2_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{178.29767353bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74697202)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.02126897,0.47432021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.02126897,0.36384211){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.02126897,0.25336412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.02126897,0.14288614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.02126897,0.58491464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.02126897,0.69550906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{p\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.48110892,0.58491464){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$s_1$\end{tabular}}}}%
    \put(0.48110892,0.14288614){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_5$\end{tabular}}}}%
    \put(0.48110892,0.25339323){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_4$\end{tabular}}}}%
    \put(0.48110892,0.36390033){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.82603634,0.58491464){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_1$\end{tabular}}}}%
    \put(0.82603634,0.47440754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_2$\end{tabular}}}}%
    \put(0.82603634,0.14288614){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_5$\end{tabular}}}}%
    \put(0.82603634,0.25339323){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{lower-bound-exec-2_svg-tex.pdf}}%
    \put(0.00444316,0.00828147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
    \put(0.16893699,0.0065945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0$\end{tabular}}}}%
    \put(0.43814935,0.0065945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Delta$\end{tabular}}}}%
    \put(0.78307629,0.0065945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2\Delta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{lower-bound-exec-2_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/lower-bound-exec-3_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lower-bound-exec-3_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{207.9961825bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64055349)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.01823211,0.40659481){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.01823211,0.3118912){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.01823211,0.2171877){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.01823211,0.12248419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.01823211,0.50139813){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.01823211,0.59620145){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{p\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.41241431,0.50139813){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$s_1$\end{tabular}}}}%
    \put(0.41241431,0.12248419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_5$\end{tabular}}}}%
    \put(0.41241431,0.21721265){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.70809175,0.50139813){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_1$\end{tabular}}}}%
    \put(0.70809175,0.40666967){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_2$\end{tabular}}}}%
    \put(0.70809175,0.12248419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_5$\end{tabular}}}}%
    \put(0.70809175,0.21721265){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_4$\end{tabular}}}}%
    \put(0.41241431,0.43649324){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$s_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.78741906,0.50139813){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ldots\end{tabular}}}}%
    \put(0.78741906,0.40666967){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ldots\end{tabular}}}}%
    \put(0.78741906,0.12248419){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ldots\end{tabular}}}}%
    \put(0.78741906,0.21721265){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\ldots\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.91519237,0.00565291){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$T$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{lower-bound-exec-3_svg-tex.pdf}}%
    \put(0.00380876,0.00709901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
    \put(0.14481552,0.00565291){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0$\end{tabular}}}}%
    \put(0.37558869,0.00565291){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Delta$\end{tabular}}}}%
    \put(0.6712655,0.00565291){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2\Delta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{lower-bound-exec-3_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/lower-bound-exec-4_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'lower-bound-exec-4_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{178.29767353bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74697202)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.02126897,0.47432021){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.02126897,0.36384211){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.02126897,0.25336412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.02126897,0.14288614){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.02126897,0.58491464){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$P_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.02126897,0.69550906){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\{p\}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.48110892,0.58491464){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$s_1$\end{tabular}}}}%
    \put(0.48110892,0.14288614){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$t_5$\end{tabular}}}}%
    \put(0.48110892,0.36390045){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$s_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.82603634,0.58491464){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_1$\end{tabular}}}}%
    \put(0.82603634,0.47440754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_2$\end{tabular}}}}%
    \put(0.82603634,0.14288614){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_5$\end{tabular}}}}%
    \put(0.82603634,0.25339323){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$r_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.00444316,0.00828147){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}time\end{tabular}}}}%
    \put(0.16893699,0.0065945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$0$\end{tabular}}}}%
    \put(0.43814935,0.0065945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\Delta$\end{tabular}}}}%
    \put(0.78307629,0.0065945){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$2\Delta$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{lower-bound-exec-4_svg-tex.pdf}}%
    \put(0.48110892,0.47440754){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$s_2$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/normal-case-example_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'normal-case-example_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{169.30492292bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.54065646)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{normal-case-example_svg-tex.pdf}}%
    \put(0.11490405,0.50475604){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{normal-case-example_svg-tex.pdf}}%
    \put(0.11490405,0.38840994){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{normal-case-example_svg-tex.pdf}}%
    \put(0.11490405,0.27206372){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{normal-case-example_svg-tex.pdf}}%
    \put(0.11490405,0.15571761){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{normal-case-example_svg-tex.pdf}}%
    \put(0.40167945,0.07184702){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MPropose\\\end{tabular}}}}%
    \put(0.72411846,0.07184702){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MAck\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{normal-case-example_svg-tex.pdf}}%
    \put(0.40167945,0.00982878){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\xHat, v, \sigmaHat, \tauHat)$\end{tabular}}}}%
    \put(0.73046821,0.00982878){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\xHat, v)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{normal-case-example_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/view-change-example_svg-tex.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'view-change-example_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{182.35716945bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50317998)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{view-change-example_svg-tex.pdf}}%
    \put(0.01256986,0.46984901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{view-change-example_svg-tex.pdf}}%
    \put(0.01256986,0.3618304){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{view-change-example_svg-tex.pdf}}%
    \put(0.01256986,0.25381168){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{view-change-example_svg-tex.pdf}}%
    \put(0.01256986,0.14579307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$p_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{view-change-example_svg-tex.pdf}}%
    \put(0.26335858,0.06792556){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MVote\end{tabular}}}}%
    \put(0.54527537,0.06792556){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MCertRequest\end{tabular}}}}%
    \put(0.26289795,0.01034631){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\vote_q, \sigVote)$\end{tabular}}}}%
    \put(0.54543631,0.01034631){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\xHat, \votes)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{view-change-example_svg-tex.pdf}}%
    \put(0.82469705,0.01034631){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$(\sigCertAck)$\end{tabular}}}}%
    \put(0.82598239,0.06792556){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\MCertAck\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{view-change-example_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

